Understanding Person Identification through Gait

Gait recognition is the process of identifying humans from their bipedal locomotion such as walking or running. As such, gait data is privacy sensitive information and should be anonymized where possible. With the rise of higher quality gait recording techniques, such as depth cameras or motion capture suits, an increasing amount of detailed gait data is captured and processed. The introduction and rise of the Metaverse is an example of a potentially popular application scenario in which the gait of users is transferred onto digital avatars. As a first step towards developing effective anonymization techniques for high-quality gait data, we study different aspects of movement data to quantify their contribution to gait recognition. We first extract categories of features from the literature on human gait perception and then design experiments for each category to assess how much the information they contain contributes to recognition success. We evaluated the utility of gait perturbation by means of naturalness ratings in a user study. Our results show that gait anonymization will be challenging, as the data is highly redundant and inter-dependent.

==> backup_bib.txt <==
\begin{thebibliography}{99}
\bibitem{journal-1} A.~P.~Raposo, H.~J.~Weber, D.~E.~Alvarez--Castillo, M.~Kirchbach, Cent. Eur. J. Phys. 5, 253 (2007)
\bibitem{journal-2} J.~Barth et al. (SAPHIR Collaboration), Phys. Lett. B 572, 127 (2003)
\bibitem{journal-3} S.~Chekanov et al., Eur. Phys. J. C 51, 289 (2007)
\bibitem{journal-4} K.~Malarz, Postepy Fizyki 57, 235 (2006) (in Polish)
\bibitem{journal-5} G.~Meng, Cent. Eur. J. Phys., DOI:10.2478/s11534-007-0038-1
\bibitem{journal-6} R.~Hegselmann, U.~Krause, Journal of Artificial Societies and Social Simulation (2006), http://jasss.soc.surrey.ac.uk/9/3/10.html
\bibitem{journal-7} A.~Dybala, Cent. Eur. J. Chem. (in press)
\bibitem{journal-8} A.~Dybala, Przeglad chemiczny (in Polish, in press)
\bibitem{book} M.~Lister, Fundamentals of Operating Systems, 3rd edition (Springer-Verlag, New York, 1984)
\bibitem{chapter} C.~K.~Clenshaw, K.~Lord, In: B.~K.~P.~Scaife (Ed.), Studies in Numerical Analysis (Academic Press, London and New York, 1974) 95
\bibitem{arxiv-1} M.~Majewski, K.~Malarz, arXiv:cond-mat/0609635v2 [cond-mat.stat-mech]
\bibitem{arxiv-2} J.~A.~C.~E.~Solano, arXiv:0707.1343v1 [astro-ph]
\bibitem{proceedings} A.~Kaczanowski, K.~Malarz, K.~Kulakowski, In: T.~E.~Simos (Ed.), International Conference of Computational Methods in Science and Engineering, Sep. 12-16, 2003, Kastoria, Greece (World Scientific, Singapore 2003) 258
\bibitem{thesis} A.~J.~Agutter, Ph.D. thesis, Edinburgh University (Edinburgh, UK, 1995)
\bibitem{newspaper-1} A.~Sherwin, The Times, Jul. 13, 2007, 1
\bibitem{newspaper-2} M.~Dzierzanowski, Wprost, Jul. 8, 2007, 18 (in Polish)
\bibitem{patent} Philip Morris Inc., European patent application 0021165 A1, Jan. 7, 1981
\bibitem{standard-1} ISO 2108:1992, Information and documentation --- International standard book numbering (ISBN)
\bibitem{standard-2} ISO/TR 9544:1988, Information processing --- Computer-assisted publishing --- Vocabulary
\end{thebibliography}

==> metadata.json <==
{
	"title": "Understanding Person Identification Through Gait",
	"keywords": ["biological motion", "privacy", "gait", "identification", "recognition", "anonymization"],
	"abstract": "Gait recognition is the process of identifying humans from their bipedal locomotion such as walking or running. As such, gait data is privacy sensitive information and should be anonymized where possible. With the rise of higher quality gait recording techniques, such as depth cameras or motion capture suits, an increasing amount of detailed gait data is captured and processed. The introduction and rise of the Metaverse  is an example of a potentially popular application scenario in which the gait of users is transferred onto digital avatars. As a first step towards developing effective anonymization techniques for high-quality gait data, we study different aspects of movement data to quantify their contribution to gait recognition. We first extract categories of features from the literature on human gait perception and then design  experiments for each category to assess how much the information they contain contributes to recognition success. We evaluated the utility of gait perturbation by means of naturalness ratings in a user study. Our results show that gait anonymization will be challenging, as the data is highly redundant and inter-dependent.",
	"authors": [
		{
			"first_name": "Simon",
			"last_name": "Hanisch",
			"institution": "Centre for Tactile Internet with Human-in-the-Loop (CeTI), TU Dresden"
		},
		{
			"first_name": "Evelyn",
			"last_name": "Muschter",
			"institution": "Centre for Tactile Internet with Human-in-the-Loop (CeTI), TU Dresden"
		},
		{
			"first_name": "Admantini",
			"last_name": "Hatzipanayioti",
			"institution": "Centre for Tactile Internet with Human-in-the-Loop (CeTI), TU Dresden"
		},
		{
			"first_name": "Shu-Chen",
			"last_name": "Li",
			"institution": "Centre for Tactile Internet with Human-in-the-Loop (CeTI), TU Dresden"
		},
		{
			"first_name": "Thorsten",
			"last_name": "Strufe",
			"institution": "Centre for Tactile Internet with Human-in-the-Loop (CeTI), TU Dresden and Karlsruhe Institute of Technology (KIT)"
		}
	],
	"attestation": "[I attest that the values in this file are correct and exactly match those in the accompanying pdf file.]"
}

